Observed structural parameters of EAGLE galaxies: reconciling the mass-size relation in simulations with local observations

We use mock images of $z=0.1$ galaxies in the 100 Mpc EAGLE simulation to establish the differences between the sizes and morphologies inferred from the stellar mass distributions and the optical light distributions. The optical, $r$-band images used were constructed with a radiative transfer method to account for the effects of dust, and we measure galaxy structural parameters by fitting S\'ersic models to the images with Galfit. We find that the derived $r$-band half-light radii differ systematically from the stellar half-mass radii, as the $r$-band sizes are typically 0.1 dex larger, and can deviate by as much as $\approx0.5$ dex. The magnitude of this size discrepancy depends strongly on the dust attenuation and star formation activity within the galaxy, as well as the measurement method used. Consequently, we demonstrate that the $r$-band sizes significantly improve the agreement between the simulated and observed stellar mass-size relation: star-forming and quiescent galaxies in EAGLE are typically only slightly larger than observed in the GAMA survey (by 0.1 dex), and the slope and scatter of the local mass-size relation are reproduced well for both populations. Finally, we also compare the obtained morphologies with measurements from GAMA, finding that too few EAGLE galaxies have light profiles that are similar to local early-type galaxies (S\'ersic indices of $n\sim 4$). Despite the presence of a significant population of triaxial systems among the simulated galaxies, the surface brightness and stellar mass density profiles tend to be closer to exponential discs ($n\sim1-2$). Our results highlight the need to measure the sizes and morphologies of simulated galaxies using common observational methods in order to perform a meaningful comparison with observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
